Finding Robust Itemsets Under Subsampling

Mining frequent patterns is plagued by the problem of pattern explosion making pattern reduction techniques a key challenge in pattern mining. In this paper we propose a novel theoretical framework for pattern reduction. We do this by measuring the robustness of a property of an itemset such as closedness or non-derivability. The robustness of a property is the probability that this property holds on random subsets of the original data. We study four properties: if an itemset is closed, free, non-derivable or totally shattered, and demonstrate how to compute the robustness analytically without actually sampling the data. Our concept of robustness has many advantages: Unlike statistical approaches for reducing patterns, we do not assume a null hypothesis or any noise model and in contrast to noise tolerant or approximate patterns, the robust patterns for a given property are always a subset of the patterns with this property. If the underlying property is monotonic, then the measure is also monotonic, allowing us to efficiently mine robust itemsets. We further derive a parameter-free technique for ranking itemsets that can be used for top-$k$ approaches. Our experiments demonstrate that we can successfully use the robustness measure to reduce the number of patterns and that ranking yields interesting itemsets.

==> closed_ranks_0.05.dat <==
1.0 1.0 1.0 1.0
1.0 1.0 1.0 0.947474747475
1.0 1.0 1.0 0.924242424242
1.0 1.0 1.0 0.883756773028
1.0 1.0 1.0 0.852614581886
1.0 1.0 1.0 0.820120409392
0.5 1.0 1.0 0.781125541126
0.5 1.0 1.0 0.78154978355
0.5 1.0 1.0 0.769256854257
0.2 1.0 1.0 0.734905794574
0.333333333333 1.0 1.0 0.726775448047
0.2 1.0 1.0 0.688530662529
0.2 1.0 1.0 0.696294937944
0.2 1.0 1.0 0.671971490493
0.125 1.0 1.0 0.650362756091
0.166666666667 1.0 1.0 0.685503990959
0.0769230769231 1.0 1.0 0.632265422804
0.0769230769231 1.0 1.0 0.627113907652
0.125 1.0 1.0 0.628771212097
0.0588235294118 1.0 1.0 0.586649999975
0.111111111111 1.0 1.0 0.588426001751
0.0588235294118 1.0 1.0 0.574339162073
0.0909090909091 0.5 1.0 0.568013055154
0.0434782608696 1.0 1.0 0.576828482151
0.0769230769231 1.0 1.0 0.596991362472
0.0769230769231 1.0 1.0 0.600427925908
0.0769230769231 0.5 1.0 0.570427925908
0.0588235294118 0.5 1.0 0.544617559804
0.0588235294118 0.5 1.0 0.543590193748
0.0588235294118 0.5 1.0 0.55355403999
0.0526315789474 0.5 1.0 0.545603667518
0.0434782608696 0.5 1.0 0.541265549495
0.047619047619 0.5 1.0 0.556180860029
0.030303030303 0.5 1.0 0.540675153614
0.0434782608696 0.5 1.0 0.538168753558
0.0333333333333 0.5 1.0 0.528811058114
0.0322580645161 0.333333333333 1.0 0.51072222008
0.04 0.333333333333 1.0 0.503494947353
0.04 0.333333333333 1.0 0.498801987982
0.04 0.333333333333 1.0 0.498132177448
0.04 0.333333333333 1.0 0.505290390595
0.030303030303 0.333333333333 1.0 0.504647599043
0.030303030303 0.333333333333 1.0 0.507553500331
0.030303030303 0.333333333333 1.0 0.490117871102
0.030303030303 0.25 1.0 0.467137830957
0.025 0.25 1.0 0.472551834692
0.030303030303 0.5 1.0 0.493206121112
0.0149253731343 0.333333333333 1.0 0.467084399696
0.0204081632653 0.25 1.0 0.447382607074
0.0204081632653 0.25 1.0 0.454207839901
0.0196078431373 0.25 1.0 0.445807781911
0.0149253731343 0.25 1.0 0.447422753632
0.030303030303 0.25 1.0 0.45500313655
0.030303030303 0.25 1.0 0.455136694352
0.0204081632653 0.25 1.0 0.457025720304
0.0188679245283 0.25 1.0 0.455303957218
0.0175438596491 0.25 1.0 0.428486526956
0.0151515151515 0.25 1.0 0.416942015182
0.0285714285714 0.25 1.0 0.432010236259
0.0217391304348 0.25 1.0 0.431628626446
0.0204081632653 0.25 1.0 0.42177314837
0.0151515151515 0.25 1.0 0.407822893654
0.0151515151515 0.25 1.0 0.3955614975
0.0151515151515 0.2 1.0 0.389434046519
0.0204081632653 0.166666666667 1.0 0.363136381734
0.0204081632653 0.2 1.0 0.364414771694
0.0153846153846 0.142857142857 0.5 0.343282394475
0.0204081632653 0.2 0.5 0.342611953804
0.0204081632653 0.2 0.5 0.340141871527
0.0204081632653 0.2 0.5 0.343798755809
0.0153846153846 0.2 0.5 0.339835618074
0.0153846153846 0.2 0.5 0.33818769348
0.00323624595469 0.2 0.5 0.331580992629
0.00323624595469 0.04 0.5 0.313744292292
0.0138888888889 0.05 0.5 0.319603777828
0.0153846153846 0.142857142857 0.5 0.335772213863
0.0153846153846 0.142857142857 0.5 0.337378801517
0.0153846153846 0.142857142857 0.5 0.330448637346
0.0153846153846 0.166666666667 0.5 0.335031563397
0.0153846153846 0.166666666667 0.5 0.33685853515
0.0153846153846 0.142857142857 0.5 0.332530331853
0.0153846153846 0.142857142857 0.5 0.338889488053
0.0153846153846 0.142857142857 0.5 0.327994171249
0.0142857142857 0.142857142857 0.5 0.319541900058
0.0142857142857 0.1 0.5 0.295910946185
0.0153846153846 0.1 0.5 0.304972374189
0.0153846153846 0.142857142857 0.5 0.307417966147
0.0142857142857 0.125 0.5 0.306036135376
0.0151515151515 0.166666666667 0.5 0.31192970023
0.0149253731343 0.125 0.5 0.29979041178
0.00751879699248 0.0588235294118 0.5 0.270403930199
0.00751879699248 0.0769230769231 0.5 0.28528916494
0.00316455696203 0.111111111111 0.5 0.289644289731
0.0123456790123 0.111111111111 0.5 0.287667389786
0.0 0.1 0.5 0.282112107407
0.0 0.047619047619 0.333333333333 0.25631144341
0.0 0.111111111111 0.333333333333 0.261207251165
0.0 0.030303030303 0.333333333333 0.255787516084
0.0 0.0357142857143 0.333333333333 0.259093860347
0.0 0.0322580645161 0.333333333333 0.247870209882


==> closed_ranks_0.1.dat <==
1.0 1.0 1.0 1.0
1.0 1.0 1.0 0.927272727273
1.0 1.0 1.0 0.90367965368
1.0 1.0 1.0 0.872510822511
1.0 1.0 1.0 0.880559440559
0.5 1.0 1.0 0.814829337329
0.5 1.0 1.0 0.778690392466
0.5 1.0 1.0 0.77597356906
0.2 1.0 1.0 0.668832994962
0.111111111111 1.0 1.0 0.619581069049
0.111111111111 1.0 1.0 0.613020003852
0.111111111111 1.0 1.0 0.586027818548
0.111111111111 1.0 1.0 0.605696565339
0.111111111111 0.5 1.0 0.570488178955
0.111111111111 0.5 1.0 0.561869004012
0.111111111111 0.333333333333 1.0 0.520719765538
0.0666666666667 0.333333333333 1.0 0.514339789305
0.0666666666667 0.333333333333 1.0 0.491880127754
0.111111111111 0.333333333333 1.0 0.500679051413
0.0416666666667 0.25 1.0 0.479480704305
0.111111111111 0.333333333333 1.0 0.499187981155
0.0322580645161 0.333333333333 1.0 0.48080269977
0.0909090909091 0.333333333333 1.0 0.476972291989
0.0204081632653 0.25 1.0 0.460836840564
0.0243902439024 0.25 1.0 0.437428157755
0.0 0.2 1.0 0.424084540735
0.0243902439024 0.142857142857 1.0 0.409245334487
0.0 0.142857142857 1.0 0.407507433351
0.0344827586207 0.2 1.0 0.413577934594
0.0126582278481 0.2 1.0 0.409749077838
0.0333333333333 0.142857142857 0.5 0.346668508498
0.0 0.142857142857 0.5 0.349507158152
0.047619047619 0.2 1.0 0.43009238843
0.0333333333333 0.2 1.0 0.411050501883
0.0454545454545 0.2 1.0 0.410841338261
0.0454545454545 0.2 1.0 0.402661802051
0.0454545454545 0.166666666667 1.0 0.390561397004
0.0434782608696 0.2 1.0 0.383745490379
0.047619047619 0.2 1.0 0.38262329887
0.0294117647059 0.125 0.5 0.354480817124
0.047619047619 0.166666666667 1.0 0.370781056848
0.030303030303 0.2 0.5 0.363505165083
0.030303030303 0.142857142857 0.5 0.338675093084
0.0294117647059 0.166666666667 0.5 0.333300664092
0.0 0.142857142857 0.5 0.336016220465
0.0 0.125 0.5 0.323812386587
0.027027027027 0.142857142857 1.0 0.344202021031
0.0 0.0909090909091 0.5 0.310604109139
0.0204081632653 0.111111111111 1.0 0.353617410471
0.0 0.1 0.5 0.321490014057
0.00884955752212 0.111111111111 0.5 0.329992364334
0.0 0.1 0.5 0.315449442341
0.00653594771242 0.1 1.0 0.336398498868
0.0 0.111111111111 1.0 0.348141521127
0.00478468899522 0.111111111111 0.5 0.330902715945
0.0 0.1 0.5 0.326222004208
0.00473933649289 0.0714285714286 0.5 0.317409608551
0.0 0.0666666666667 0.5 0.309798217605
0.00469483568075 0.0769230769231 0.5 0.311830537729
0.0 0.0666666666667 0.5 0.301048186868
0.0 0.0625 0.5 0.286893798959
0.0 0.0909090909091 0.5 0.305130446487
0.0 0.0625 0.5 0.267272961834
0.0 0.0454545454545 0.25 0.252779696341
0.00653594771242 0.0909090909091 0.5 0.29977379526
0.0147058823529 0.125 0.5 0.299077332099
0.00806451612903 0.125 0.5 0.295468796968
0.0144927536232 0.1 0.333333333333 0.274403223758
0.0144927536232 0.1 0.5 0.298134072071
0.0153846153846 0.1 0.5 0.287898101963
0.00460829493088 0.0909090909091 0.5 0.283096628794
0.00826446280992 0.0769230769231 0.333333333333 0.268618625014
0.00460829493088 0.0909090909091 0.333333333333 0.265860864046
0.0 0.0526315789474 0.333333333333 0.250145128979
0.005 0.0909090909091 0.333333333333 0.260036107153
0.00460829493088 0.0833333333333 0.333333333333 0.254837866952
0.00763358778626 0.0833333333333 0.333333333333 0.271632557296
0.0 0.0714285714286 0.333333333333 0.253080895435
0.0 0.0714285714286 0.333333333333 0.249542824986
0.0 0.0833333333333 0.333333333333 0.248670470138
0.00636942675159 0.0454545454545 0.333333333333 0.230084081446
0.00584795321637 0.0588235294118 0.333333333333 0.22459518347
0.00452488687783 0.0434782608696 0.25 0.198686734468
0.0 0.0384615384615 0.25 0.193199037204
0.0 0.0384615384615 0.25 0.22361766633
0.00452488687783 0.0434782608696 0.333333333333 0.225635802085
0.0 0.0416666666667 0.333333333333 0.206706189704
0.00131578947368 0.0384615384615 0.333333333333 0.200111170985
0.0062893081761 0.0769230769231 0.333333333333 0.221956557685
0.0 0.0769230769231 0.333333333333 0.215304856728
0.0 0.0588235294118 0.333333333333 0.20928098489
0.0 0.0588235294118 0.333333333333 0.205777750712
0.00137551581843 0.1 0.333333333333 0.22972549451
0.00534759358289 0.0909090909091 0.333333333333 0.213777179235
0.0 0.0588235294118 0.25 0.214969267921
0.0 0.0434782608696 0.2 0.199302789711
0.00523560209424 0.0588235294118 0.333333333333 0.232865874356
0.0 0.0833333333333 0.333333333333 0.238069947542
0.0120481927711 0.0909090909091 0.333333333333 0.239439736304
0.0 0.0588235294118 0.333333333333 0.225955936372


==> hists.dat <==
0.1 	0.0 	0.0 	0.0 	0.0 	0.0 	0.0 	0.0 	0.0 	0.0 	0.0 	0.0 	0.0 	0.0 	0.0 	0.0 	0.0 	0.0 	0.0 	0.0 	0.0 	0.0 	0.0 	0.0 	0.0 	0.0 	0.0 	0.0
0.11 	0.01 	0.01 	0.0 	0.0 	0.0 	0.0 	0.0 	0.0 	0.0 	0.01 	0.01 	0.01 	0.0 	0.0 	0.0 	0.0 	0.0 	0.0 	0.01 	0.01 	0.0 	0.0 	0.0 	0.0 	0.0 	0.0 	0.0
0.12 	0.03 	0.02 	0.01 	0.01 	0.0 	0.0 	0.0 	0.0 	0.0 	0.02 	0.02 	0.01 	0.01 	0.01 	0.0 	0.0 	0.0 	0.0 	0.02 	0.02 	0.01 	0.01 	0.0 	0.0 	0.0 	0.0 	0.0
0.13 	0.04 	0.03 	0.02 	0.01 	0.0 	0.0 	0.0 	0.0 	0.0 	0.03 	0.03 	0.02 	0.01 	0.01 	0.0 	0.0 	0.0 	0.0 	0.03 	0.02 	0.01 	0.01 	0.01 	0.0 	0.0 	0.0 	0.0
0.14 	0.05 	0.04 	0.02 	0.01 	0.01 	0.0 	0.0 	0.0 	0.0 	0.04 	0.04 	0.02 	0.02 	0.01 	0.0 	0.0 	0.0 	0.0 	0.03 	0.03 	0.02 	0.01 	0.01 	0.0 	0.0 	0.0 	0.0
0.15 	0.06 	0.05 	0.03 	0.02 	0.01 	0.0 	0.0 	0.0 	0.0 	0.05 	0.04 	0.03 	0.02 	0.01 	0.01 	0.0 	0.0 	0.0 	0.04 	0.03 	0.02 	0.02 	0.01 	0.0 	0.0 	0.0 	0.0
0.16 	0.07 	0.06 	0.04 	0.03 	0.01 	0.0 	0.0 	0.0 	0.0 	0.06 	0.05 	0.04 	0.03 	0.01 	0.01 	0.0 	0.0 	0.0 	0.05 	0.04 	0.03 	0.02 	0.01 	0.0 	0.0 	0.0 	0.0
0.17 	0.09 	0.06 	0.04 	0.03 	0.01 	0.0 	0.0 	0.0 	0.0 	0.07 	0.06 	0.04 	0.03 	0.02 	0.01 	0.0 	0.0 	0.0 	0.06 	0.05 	0.03 	0.03 	0.01 	0.01 	0.0 	0.0 	0.0
0.18 	0.1 	0.08 	0.04 	0.03 	0.01 	0.0 	0.0 	0.0 	0.0 	0.08 	0.07 	0.04 	0.04 	0.02 	0.01 	0.0 	0.0 	0.0 	0.06 	0.05 	0.04 	0.03 	0.01 	0.01 	0.0 	0.0 	0.0
0.19 	0.12 	0.08 	0.05 	0.03 	0.02 	0.0 	0.0 	0.0 	0.0 	0.09 	0.07 	0.05 	0.04 	0.02 	0.01 	0.0 	0.0 	0.0 	0.07 	0.06 	0.04 	0.03 	0.02 	0.01 	0.0 	0.0 	0.0
0.2 	0.13 	0.12 	0.06 	0.04 	0.02 	0.0 	0.0 	0.0 	0.0 	0.1 	0.09 	0.06 	0.04 	0.03 	0.01 	0.0 	0.0 	0.0 	0.08 	0.07 	0.04 	0.03 	0.02 	0.01 	0.0 	0.0 	0.0
0.21 	0.14 	0.12 	0.06 	0.04 	0.02 	0.01 	0.0 	0.0 	0.0 	0.11 	0.09 	0.06 	0.05 	0.03 	0.01 	0.0 	0.0 	0.0 	0.08 	0.07 	0.05 	0.04 	0.02 	0.01 	0.0 	0.0 	0.0
0.22 	0.15 	0.13 	0.07 	0.04 	0.02 	0.01 	0.0 	0.0 	0.0 	0.11 	0.09 	0.07 	0.05 	0.03 	0.02 	0.0 	0.0 	0.0 	0.09 	0.08 	0.05 	0.04 	0.03 	0.01 	0.0 	0.0 	0.0
0.23 	0.15 	0.13 	0.07 	0.04 	0.02 	0.01 	0.0 	0.0 	0.0 	0.12 	0.1 	0.07 	0.05 	0.03 	0.02 	0.01 	0.0 	0.0 	0.1 	0.08 	0.06 	0.04 	0.03 	0.01 	0.0 	0.0 	0.0
0.24 	0.16 	0.13 	0.08 	0.05 	0.02 	0.01 	0.0 	0.0 	0.0 	0.13 	0.1 	0.07 	0.06 	0.04 	0.02 	0.01 	0.0 	0.0 	0.1 	0.09 	0.06 	0.04 	0.03 	0.01 	0.0 	0.0 	0.0
0.25 	0.17 	0.14 	0.08 	0.05 	0.04 	0.01 	0.0 	0.0 	0.0 	0.14 	0.11 	0.08 	0.06 	0.05 	0.02 	0.01 	0.0 	0.0 	0.11 	0.09 	0.06 	0.05 	0.04 	0.01 	0.0 	0.0 	0.0
0.26 	0.17 	0.14 	0.09 	0.06 	0.04 	0.01 	0.0 	0.0 	0.0 	0.14 	0.11 	0.08 	0.07 	0.05 	0.02 	0.01 	0.0 	0.0 	0.11 	0.09 	0.07 	0.05 	0.04 	0.02 	0.0 	0.0 	0.0
0.27 	0.18 	0.15 	0.1 	0.06 	0.04 	0.01 	0.0 	0.0 	0.0 	0.15 	0.12 	0.09 	0.07 	0.05 	0.02 	0.01 	0.0 	0.0 	0.12 	0.1 	0.07 	0.06 	0.04 	0.02 	0.01 	0.0 	0.0
0.28 	0.19 	0.15 	0.1 	0.07 	0.04 	0.01 	0.0 	0.0 	0.0 	0.16 	0.12 	0.09 	0.07 	0.05 	0.03 	0.01 	0.0 	0.0 	0.12 	0.1 	0.08 	0.06 	0.04 	0.02 	0.01 	0.0 	0.0
0.29 	0.2 	0.16 	0.11 	0.07 	0.04 	0.01 	0.0 	0.0 	0.0 	0.16 	0.12 	0.1 	0.08 	0.06 	0.03 	0.01 	0.0 	0.0 	0.13 	0.11 	0.08 	0.06 	0.04 	0.02 	0.01 	0.0 	0.0
0.3 	0.21 	0.16 	0.14 	0.07 	0.04 	0.02 	0.0 	0.0 	0.0 	0.17 	0.13 	0.11 	0.08 	0.06 	0.03 	0.01 	0.0 	0.0 	0.13 	0.11 	0.09 	0.06 	0.04 	0.02 	0.01 	0.0 	0.0
0.31 	0.21 	0.16 	0.14 	0.07 	0.04 	0.02 	0.0 	0.0 	0.0 	0.17 	0.13 	0.12 	0.08 	0.06 	0.03 	0.01 	0.0 	0.0 	0.14 	0.11 	0.09 	0.07 	0.04 	0.02 	0.01 	0.0 	0.0
0.32 	0.21 	0.17 	0.15 	0.08 	0.04 	0.02 	0.0 	0.0 	0.0 	0.18 	0.14 	0.12 	0.09 	0.06 	0.04 	0.01 	0.0 	0.0 	0.14 	0.12 	0.1 	0.07 	0.05 	0.03 	0.01 	0.0 	0.0
0.33 	0.22 	0.18 	0.15 	0.08 	0.05 	0.02 	0.0 	0.0 	0.0 	0.18 	0.14 	0.12 	0.09 	0.07 	0.04 	0.01 	0.0 	0.0 	0.14 	0.12 	0.1 	0.07 	0.05 	0.03 	0.01 	0.0 	0.0
0.34 	0.23 	0.18 	0.15 	0.09 	0.05 	0.02 	0.01 	0.0 	0.0 	0.19 	0.14 	0.13 	0.1 	0.07 	0.04 	0.02 	0.0 	0.0 	0.15 	0.12 	0.1 	0.07 	0.05 	0.03 	0.01 	0.0 	0.0
0.35 	0.24 	0.19 	0.15 	0.09 	0.05 	0.02 	0.01 	0.0 	0.0 	0.2 	0.15 	0.13 	0.1 	0.07 	0.04 	0.02 	0.0 	0.0 	0.15 	0.13 	0.1 	0.08 	0.05 	0.03 	0.01 	0.0 	0.0
0.36 	0.24 	0.21 	0.16 	0.1 	0.05 	0.04 	0.01 	0.0 	0.0 	0.2 	0.16 	0.13 	0.1 	0.07 	0.05 	0.02 	0.0 	0.0 	0.15 	0.14 	0.11 	0.08 	0.06 	0.04 	0.01 	0.0 	0.0
0.37 	0.24 	0.21 	0.16 	0.1 	0.06 	0.04 	0.01 	0.0 	0.0 	0.21 	0.16 	0.13 	0.11 	0.08 	0.05 	0.02 	0.0 	0.0 	0.16 	0.14 	0.11 	0.09 	0.06 	0.04 	0.01 	0.0 	0.0
0.38 	0.25 	0.21 	0.16 	0.11 	0.07 	0.04 	0.01 	0.0 	0.0 	0.21 	0.17 	0.14 	0.11 	0.09 	0.05 	0.02 	0.0 	0.0 	0.16 	0.14 	0.11 	0.09 	0.06 	0.04 	0.02 	0.0 	0.0
0.39 	0.25 	0.22 	0.16 	0.11 	0.07 	0.04 	0.01 	0.0 	0.0 	0.22 	0.17 	0.14 	0.12 	0.09 	0.06 	0.02 	0.0 	0.0 	0.16 	0.14 	0.12 	0.09 	0.07 	0.04 	0.02 	0.0 	0.0
0.4 	0.26 	0.22 	0.17 	0.15 	0.07 	0.04 	0.01 	0.0 	0.0 	0.22 	0.17 	0.14 	0.13 	0.09 	0.06 	0.02 	0.01 	0.0 	0.17 	0.15 	0.12 	0.11 	0.07 	0.04 	0.02 	0.0 	0.0
0.41 	0.27 	0.22 	0.17 	0.16 	0.07 	0.04 	0.01 	0.0 	0.0 	0.23 	0.18 	0.15 	0.14 	0.09 	0.06 	0.02 	0.01 	0.0 	0.17 	0.15 	0.12 	0.11 	0.07 	0.04 	0.02 	0.0 	0.0
0.42 	0.27 	0.22 	0.17 	0.16 	0.07 	0.04 	0.01 	0.0 	0.0 	0.24 	0.18 	0.15 	0.14 	0.09 	0.06 	0.03 	0.01 	0.0 	0.17 	0.15 	0.12 	0.11 	0.07 	0.05 	0.02 	0.0 	0.0
0.43 	0.27 	0.23 	0.17 	0.16 	0.08 	0.04 	0.01 	0.0 	0.0 	0.24 	0.18 	0.15 	0.14 	0.1 	0.06 	0.03 	0.01 	0.0 	0.18 	0.15 	0.13 	0.11 	0.07 	0.05 	0.02 	0.0 	0.0
0.44 	0.28 	0.23 	0.18 	0.16 	0.09 	0.04 	0.01 	0.0 	0.0 	0.25 	0.19 	0.15 	0.14 	0.1 	0.07 	0.03 	0.01 	0.0 	0.18 	0.16 	0.13 	0.11 	0.08 	0.05 	0.02 	0.0 	0.0
0.45 	0.28 	0.23 	0.18 	0.16 	0.09 	0.04 	0.02 	0.0 	0.0 	0.25 	0.19 	0.16 	0.14 	0.11 	0.07 	0.03 	0.01 	0.0 	0.18 	0.16 	0.13 	0.11 	0.08 	0.05 	0.03 	0.0 	0.0
0.46 	0.29 	0.24 	0.18 	0.16 	0.09 	0.05 	0.02 	0.0 	0.0 	0.26 	0.19 	0.16 	0.14 	0.11 	0.07 	0.04 	0.01 	0.0 	0.18 	0.16 	0.13 	0.12 	0.08 	0.05 	0.03 	0.01 	0.0
0.47 	0.3 	0.24 	0.19 	0.16 	0.1 	0.05 	0.02 	0.0 	0.0 	0.26 	0.2 	0.16 	0.14 	0.12 	0.07 	0.04 	0.01 	0.0 	0.19 	0.17 	0.14 	0.12 	0.09 	0.05 	0.03 	0.01 	0.0
0.48 	0.3 	0.24 	0.19 	0.16 	0.1 	0.05 	0.02 	0.0 	0.0 	0.27 	0.2 	0.17 	0.15 	0.12 	0.07 	0.04 	0.01 	0.0 	0.19 	0.17 	0.14 	0.12 	0.09 	0.06 	0.03 	0.01 	0.0
0.49 	0.3 	0.26 	0.19 	0.17 	0.11 	0.05 	0.04 	0.0 	0.0 	0.27 	0.21 	0.17 	0.15 	0.12 	0.08 	0.05 	0.01 	0.0 	0.19 	0.18 	0.14 	0.12 	0.09 	0.06 	0.04 	0.01 	0.0
0.5 	0.3 	0.26 	0.2 	0.17 	0.15 	0.06 	0.04 	0.0 	0.0 	0.28 	0.21 	0.18 	0.15 	0.14 	0.08 	0.05 	0.01 	0.0 	0.19 	0.18 	0.15 	0.12 	0.11 	0.06 	0.04 	0.01 	0.0
0.51 	0.31 	0.26 	0.22 	0.17 	0.15 	0.07 	0.04 	0.01 	0.0 	0.28 	0.21 	0.19 	0.15 	0.14 	0.09 	0.05 	0.01 	0.0 	0.2 	0.18 	0.16 	0.13 	0.11 	0.07 	0.04 	0.01 	0.0
0.52 	0.31 	0.27 	0.23 	0.17 	0.16 	0.07 	0.04 	0.01 	0.0 	0.29 	0.22 	0.19 	0.16 	0.14 	0.09 	0.05 	0.02 	0.0 	0.2 	0.18 	0.16 	0.13 	0.11 	0.07 	0.04 	0.01 	0.0
0.53 	0.32 	0.27 	0.23 	0.17 	0.16 	0.07 	0.04 	0.01 	0.0 	0.29 	0.22 	0.19 	0.16 	0.14 	0.09 	0.05 	0.02 	0.0 	0.2 	0.19 	0.16 	0.13 	0.11 	0.07 	0.04 	0.01 	0.0
0.54 	0.32 	0.27 	0.23 	0.17 	0.16 	0.07 	0.04 	0.01 	0.0 	0.3 	0.22 	0.2 	0.16 	0.15 	0.1 	0.06 	0.02 	0.0 	0.21 	0.19 	0.16 	0.13 	0.11 	0.07 	0.04 	0.01 	0.0
0.55 	0.33 	0.27 	0.23 	0.18 	0.16 	0.08 	0.04 	0.01 	0.0 	0.3 	0.23 	0.2 	0.16 	0.15 	0.1 	0.06 	0.02 	0.0 	0.21 	0.19 	0.17 	0.13 	0.12 	0.07 	0.04 	0.01 	0.0
0.56 	0.33 	0.28 	0.23 	0.18 	0.16 	0.08 	0.04 	0.01 	0.0 	0.3 	0.23 	0.2 	0.17 	0.15 	0.1 	0.06 	0.02 	0.0 	0.21 	0.2 	0.17 	0.14 	0.12 	0.08 	0.04 	0.01 	0.0
0.57 	0.34 	0.28 	0.23 	0.18 	0.16 	0.09 	0.04 	0.01 	0.0 	0.31 	0.23 	0.2 	0.17 	0.15 	0.11 	0.06 	0.02 	0.0 	0.22 	0.2 	0.17 	0.14 	0.12 	0.08 	0.05 	0.02 	0.0
0.58 	0.34 	0.28 	0.24 	0.18 	0.16 	0.09 	0.04 	0.01 	0.0 	0.31 	0.24 	0.21 	0.17 	0.15 	0.11 	0.06 	0.02 	0.0 	0.22 	0.2 	0.17 	0.14 	0.12 	0.08 	0.05 	0.02 	0.0
0.59 	0.34 	0.29 	0.24 	0.19 	0.16 	0.1 	0.04 	0.01 	0.0 	0.32 	0.24 	0.21 	0.17 	0.15 	0.12 	0.07 	0.02 	0.0 	0.22 	0.21 	0.17 	0.14 	0.12 	0.09 	0.05 	0.02 	0.0
0.6 	0.35 	0.3 	0.24 	0.19 	0.16 	0.15 	0.04 	0.01 	0.0 	0.32 	0.25 	0.21 	0.18 	0.16 	0.14 	0.07 	0.02 	0.0 	0.22 	0.21 	0.18 	0.15 	0.12 	0.11 	0.05 	0.02 	0.0
0.61 	0.35 	0.3 	0.24 	0.19 	0.16 	0.15 	0.04 	0.01 	0.0 	0.33 	0.25 	0.21 	0.18 	0.16 	0.15 	0.07 	0.03 	0.0 	0.23 	0.21 	0.18 	0.15 	0.12 	0.11 	0.05 	0.02 	0.0
0.62 	0.36 	0.3 	0.25 	0.2 	0.17 	0.15 	0.05 	0.02 	0.0 	0.33 	0.25 	0.22 	0.18 	0.16 	0.15 	0.08 	0.03 	0.0 	0.23 	0.21 	0.18 	0.15 	0.13 	0.11 	0.06 	0.03 	0.0
0.63 	0.36 	0.3 	0.25 	0.2 	0.17 	0.15 	0.05 	0.02 	0.0 	0.33 	0.26 	0.22 	0.19 	0.16 	0.15 	0.08 	0.04 	0.0 	0.23 	0.22 	0.18 	0.16 	0.13 	0.11 	0.06 	0.03 	0.0
0.64 	0.36 	0.31 	0.25 	0.23 	0.17 	0.15 	0.07 	0.04 	0.0 	0.34 	0.26 	0.22 	0.2 	0.16 	0.15 	0.09 	0.05 	0.0 	0.24 	0.22 	0.18 	0.17 	0.13 	0.11 	0.07 	0.04 	0.0
0.65 	0.36 	0.31 	0.26 	0.23 	0.17 	0.15 	0.07 	0.04 	0.0 	0.34 	0.26 	0.23 	0.21 	0.16 	0.15 	0.09 	0.05 	0.0 	0.24 	0.22 	0.19 	0.17 	0.13 	0.11 	0.07 	0.04 	0.0
0.66 	0.37 	0.31 	0.27 	0.23 	0.18 	0.16 	0.07 	0.04 	0.0 	0.35 	0.27 	0.24 	0.21 	0.17 	0.15 	0.09 	0.05 	0.01 	0.25 	0.23 	0.2 	0.17 	0.14 	0.11 	0.07 	0.04 	0.0
0.67 	0.37 	0.32 	0.27 	0.23 	0.18 	0.16 	0.07 	0.04 	0.0 	0.35 	0.27 	0.24 	0.21 	0.17 	0.15 	0.1 	0.05 	0.01 	0.25 	0.23 	0.2 	0.17 	0.14 	0.12 	0.07 	0.04 	0.0
0.68 	0.38 	0.32 	0.28 	0.24 	0.18 	0.16 	0.08 	0.04 	0.0 	0.36 	0.28 	0.24 	0.21 	0.17 	0.15 	0.1 	0.05 	0.01 	0.25 	0.23 	0.2 	0.18 	0.14 	0.12 	0.08 	0.04 	0.0
0.69 	0.38 	0.33 	0.28 	0.24 	0.18 	0.16 	0.09 	0.04 	0.0 	0.36 	0.28 	0.24 	0.21 	0.17 	0.15 	0.11 	0.05 	0.01 	0.26 	0.24 	0.2 	0.18 	0.14 	0.12 	0.08 	0.04 	0.0
0.7 	0.39 	0.33 	0.28 	0.24 	0.18 	0.16 	0.15 	0.04 	0.0 	0.37 	0.28 	0.25 	0.22 	0.18 	0.15 	0.14 	0.05 	0.01 	0.26 	0.24 	0.2 	0.18 	0.14 	0.12 	0.11 	0.04 	0.0
0.71 	0.39 	0.33 	0.28 	0.24 	0.19 	0.16 	0.15 	0.04 	0.0 	0.37 	0.29 	0.25 	0.22 	0.18 	0.16 	0.14 	0.05 	0.01 	0.26 	0.24 	0.21 	0.18 	0.15 	0.12 	0.11 	0.04 	0.01
0.72 	0.4 	0.33 	0.28 	0.24 	0.19 	0.16 	0.15 	0.04 	0.0 	0.37 	0.29 	0.25 	0.22 	0.18 	0.16 	0.14 	0.06 	0.01 	0.27 	0.24 	0.21 	0.18 	0.15 	0.12 	0.11 	0.04 	0.01
0.73 	0.4 	0.34 	0.29 	0.25 	0.19 	0.16 	0.15 	0.04 	0.01 	0.38 	0.29 	0.25 	0.22 	0.19 	0.16 	0.14 	0.06 	0.02 	0.27 	0.25 	0.21 	0.19 	0.15 	0.13 	0.11 	0.04 	0.01
0.74 	0.4 	0.35 	0.29 	0.25 	0.2 	0.17 	0.15 	0.04 	0.01 	0.38 	0.3 	0.26 	0.22 	0.19 	0.16 	0.15 	0.06 	0.02 	0.28 	0.25 	0.21 	0.19 	0.16 	0.13 	0.11 	0.05 	0.01
0.75 	0.41 	0.35 	0.29 	0.25 	0.23 	0.17 	0.15 	0.04 	0.01 	0.39 	0.31 	0.26 	0.23 	0.21 	0.16 	0.15 	0.07 	0.02 	0.28 	0.25 	0.22 	0.19 	0.17 	0.13 	0.11 	0.05 	0.01
0.76 	0.41 	0.35 	0.31 	0.25 	0.23 	0.17 	0.15 	0.04 	0.01 	0.39 	0.31 	0.27 	0.23 	0.21 	0.16 	0.15 	0.07 	0.02 	0.28 	0.26 	0.22 	0.19 	0.17 	0.13 	0.11 	0.05 	0.01
0.77 	0.42 	0.35 	0.31 	0.26 	0.23 	0.17 	0.15 	0.07 	0.01 	0.39 	0.31 	0.28 	0.24 	0.22 	0.17 	0.15 	0.09 	0.02 	0.29 	0.26 	0.23 	0.2 	0.18 	0.13 	0.11 	0.07 	0.01
0.78 	0.42 	0.35 	0.31 	0.26 	0.23 	0.17 	0.15 	0.07 	0.01 	0.4 	0.32 	0.28 	0.24 	0.22 	0.17 	0.15 	0.09 	0.02 	0.29 	0.26 	0.23 	0.2 	0.18 	0.13 	0.11 	0.07 	0.01
0.79 	0.43 	0.36 	0.31 	0.28 	0.23 	0.18 	0.15 	0.07 	0.01 	0.4 	0.32 	0.28 	0.25 	0.22 	0.17 	0.15 	0.1 	0.02 	0.3 	0.26 	0.23 	0.21 	0.18 	0.14 	0.11 	0.07 	0.02
0.8 	0.43 	0.37 	0.31 	0.28 	0.24 	0.18 	0.15 	0.15 	0.01 	0.41 	0.33 	0.28 	0.25 	0.22 	0.18 	0.15 	0.14 	0.02 	0.3 	0.27 	0.23 	0.21 	0.18 	0.14 	0.11 	0.11 	0.02
0.81 	0.43 	0.37 	0.32 	0.28 	0.24 	0.18 	0.16 	0.15 	0.04 	0.41 	0.33 	0.29 	0.26 	0.22 	0.18 	0.15 	0.14 	0.05 	0.31 	0.27 	0.24 	0.21 	0.18 	0.14 	0.12 	0.11 	0.04
0.82 	0.44 	0.37 	0.32 	0.28 	0.24 	0.19 	0.16 	0.15 	0.04 	0.42 	0.34 	0.29 	0.26 	0.22 	0.19 	0.15 	0.14 	0.05 	0.31 	0.27 	0.24 	0.21 	0.18 	0.15 	0.12 	0.11 	0.04
0.83 	0.45 	0.37 	0.32 	0.29 	0.24 	0.19 	0.16 	0.15 	0.04 	0.42 	0.34 	0.3 	0.26 	0.23 	0.19 	0.16 	0.14 	0.05 	0.32 	0.27 	0.24 	0.22 	0.19 	0.15 	0.12 	0.11 	0.04
0.84 	0.45 	0.38 	0.34 	0.29 	0.24 	0.23 	0.16 	0.15 	0.04 	0.43 	0.35 	0.3 	0.27 	0.23 	0.21 	0.16 	0.14 	0.05 	0.32 	0.28 	0.25 	0.22 	0.19 	0.17 	0.12 	0.11 	0.04
0.85 	0.46 	0.38 	0.34 	0.29 	0.25 	0.23 	0.16 	0.15 	0.04 	0.44 	0.35 	0.31 	0.27 	0.23 	0.21 	0.16 	0.14 	0.05 	0.33 	0.28 	0.25 	0.22 	0.19 	0.17 	0.13 	0.11 	0.04
0.86 	0.46 	0.39 	0.34 	0.29 	0.25 	0.23 	0.16 	0.15 	0.04 	0.44 	0.36 	0.31 	0.27 	0.24 	0.22 	0.16 	0.14 	0.05 	0.33 	0.29 	0.25 	0.23 	0.2 	0.18 	0.13 	0.11 	0.04
0.87 	0.47 	0.4 	0.34 	0.3 	0.26 	0.23 	0.17 	0.15 	0.04 	0.45 	0.36 	0.31 	0.28 	0.24 	0.22 	0.16 	0.14 	0.05 	0.34 	0.29 	0.26 	0.23 	0.2 	0.18 	0.13 	0.11 	0.04
0.88 	0.47 	0.4 	0.35 	0.31 	0.28 	0.23 	0.17 	0.15 	0.04 	0.45 	0.37 	0.32 	0.29 	0.26 	0.22 	0.17 	0.15 	0.06 	0.35 	0.29 	0.26 	0.24 	0.21 	0.18 	0.13 	0.11 	0.04
0.89 	0.48 	0.4 	0.36 	0.32 	0.28 	0.24 	0.18 	0.15 	0.04 	0.46 	0.37 	0.33 	0.29 	0.26 	0.22 	0.18 	0.15 	0.07 	0.35 	0.3 	0.27 	0.24 	0.22 	0.18 	0.14 	0.11 	0.05
0.9 	0.48 	0.41 	0.36 	0.32 	0.28 	0.24 	0.18 	0.15 	0.15 	0.46 	0.38 	0.33 	0.3 	0.26 	0.22 	0.18 	0.15 	0.14 	0.36 	0.3 	0.27 	0.24 	0.22 	0.18 	0.14 	0.11 	0.1
0.91 	0.49 	0.41 	0.36 	0.32 	0.28 	0.24 	0.23 	0.15 	0.15 	0.47 	0.39 	0.34 	0.3 	0.27 	0.23 	0.21 	0.15 	0.14 	0.36 	0.31 	0.28 	0.25 	0.22 	0.19 	0.17 	0.11 	0.1
0.92 	0.5 	0.42 	0.37 	0.33 	0.29 	0.24 	0.23 	0.16 	0.15 	0.48 	0.4 	0.35 	0.31 	0.27 	0.23 	0.21 	0.15 	0.14 	0.37 	0.31 	0.28 	0.25 	0.22 	0.19 	0.17 	0.12 	0.11
0.93 	0.5 	0.43 	0.38 	0.34 	0.29 	0.25 	0.23 	0.16 	0.15 	0.49 	0.4 	0.35 	0.32 	0.28 	0.24 	0.22 	0.16 	0.14 	0.38 	0.32 	0.29 	0.26 	0.23 	0.2 	0.17 	0.12 	0.11
0.94 	0.51 	0.43 	0.38 	0.34 	0.31 	0.28 	0.23 	0.16 	0.15 	0.5 	0.41 	0.36 	0.32 	0.3 	0.26 	0.22 	0.16 	0.14 	0.39 	0.32 	0.29 	0.26 	0.24 	0.21 	0.18 	0.13 	0.11
0.95 	0.52 	0.44 	0.39 	0.35 	0.31 	0.28 	0.23 	0.17 	0.15 	0.51 	0.42 	0.37 	0.33 	0.3 	0.27 	0.22 	0.16 	0.14 	0.4 	0.33 	0.3 	0.27 	0.24 	0.22 	0.18 	0.13 	0.11
0.96 	0.53 	0.45 	0.4 	0.36 	0.32 	0.28 	0.24 	0.23 	0.15 	0.53 	0.43 	0.38 	0.34 	0.3 	0.27 	0.22 	0.21 	0.14 	0.41 	0.34 	0.31 	0.28 	0.25 	0.22 	0.18 	0.17 	0.11
0.97 	0.54 	0.46 	0.41 	0.37 	0.34 	0.29 	0.24 	0.23 	0.15 	0.54 	0.45 	0.39 	0.35 	0.33 	0.28 	0.24 	0.21 	0.15 	0.42 	0.35 	0.31 	0.29 	0.26 	0.23 	0.19 	0.17 	0.11
0.98 	0.56 	0.48 	0.42 	0.38 	0.34 	0.31 	0.28 	0.23 	0.16 	0.56 	0.47 	0.41 	0.37 	0.33 	0.3 	0.26 	0.22 	0.15 	0.44 	0.37 	0.33 	0.3 	0.27 	0.24 	0.21 	0.17 	0.12
0.99 	0.58 	0.5 	0.44 	0.41 	0.36 	0.34 	0.28 	0.24 	0.23 	0.59 	0.49 	0.43 	0.39 	0.35 	0.33 	0.27 	0.23 	0.21 	0.46 	0.39 	0.34 	0.32 	0.29 	0.26 	0.23 	0.19 	0.17


==> la12_hist.dat <==
0.01 1
0.02 1
0.03 1
0.04 1
0.05 1
0.06 1
0.07 1
0.08 1
0.09 1
0.1 1
0.11 2
0.12 2
0.13 5
0.14 7
0.15 8
0.16 9
0.17 18
0.18 21
0.19 44
0.2 49
0.21 58
0.22 72
0.23 81
0.24 90
0.25 387
0.26 387
0.27 388
0.28 402
0.29 430
0.3 430
0.31 434
0.32 437
0.33 507
0.34 509
0.35 518
0.36 572
0.37 597
0.38 1018
0.39 1045
0.4 1049
0.41 1054
0.42 1085
0.43 1112
0.44 1424
0.45 1424
0.46 1444
0.47 1675
0.48 1687
0.49 1823
0.5 8281
0.51 8281
0.52 8282
0.53 8299
0.54 8302
0.55 8317
0.56 8331
0.57 8504
0.58 8532
0.59 8532
0.6 8535
0.61 8544
0.62 8583
0.63 8585
0.64 8608
0.65 8629
0.66 8931
0.67 8935
0.68 8937
0.69 8958
0.7 8985
0.71 9244
0.72 9269
0.73 9440
0.74 9560
0.75 13306
0.76 13323
0.77 13458
0.78 13458
0.79 13458
0.8 13479
0.81 13492
0.82 13531
0.83 13661
0.84 13664
0.85 13795
0.86 13813
0.87 13993
0.88 16196
0.89 16196
0.9 16203
0.91 16290
0.92 16297
0.93 16379
0.94 18280
0.95 18286
0.96 18350
0.97 19429
0.98 19456
0.99 20421
1.0 39350


==> retail_hist.dat <==
0.01 1
0.02 1
0.03 1
0.04 1
0.05 1
0.06 1
0.07 1
0.08 1
0.09 1
0.1 1
0.11 1
0.12 2
0.13 2
0.14 3
0.15 3
0.16 3
0.17 3
0.18 6
0.19 6
0.2 7
0.21 7
0.22 7
0.23 7
0.24 7
0.25 8
0.26 8
0.27 8
0.28 8
0.29 9
0.3 9
0.31 9
0.32 9
0.33 9
0.34 10
0.35 10
0.36 10
0.37 10
0.38 10
0.39 10
0.4 10
0.41 10
0.42 10
0.43 10
0.44 11
0.45 11
0.46 11
0.47 11
0.48 11
0.49 11
0.5 13
0.51 14
0.52 14
0.53 14
0.54 14
0.55 14
0.56 14
0.57 14
0.58 14
0.59 14
0.6 14
0.61 15
0.62 15
0.63 15
0.64 15
0.65 15
0.66 15
0.67 15
0.68 15
0.69 15
0.7 15
0.71 15
0.72 16
0.73 16
0.74 16
0.75 16
0.76 16
0.77 17
0.78 17
0.79 18
0.8 18
0.81 19
0.82 19
0.83 19
0.84 20
0.85 20
0.86 20
0.87 21
0.88 21
0.89 22
0.9 22
0.91 25
0.92 25
0.93 26
0.94 28
0.95 31
0.96 32
0.97 36
0.98 41
0.99 55
1.0 243


==> zoo_hist.dat <==
0.01 1
0.02 1
0.03 1
0.04 1
0.05 1
0.06 1
0.07 1
0.08 1
0.09 1
0.1 1
0.11 69
0.12 105
0.13 218
0.14 257
0.15 300
0.16 338
0.17 434
0.18 531
0.19 763
0.2 800
0.21 877
0.22 1090
0.23 1138
0.24 1290
0.25 1748
0.26 1776
0.27 1833
0.28 1916
0.29 2040
0.3 2048
0.31 2104
0.32 2166
0.33 2363
0.34 2389
0.35 2475
0.36 2634
0.37 2809
0.38 3198
0.39 3256
0.4 3287
0.41 3358
0.42 3462
0.43 3573
0.44 3907
0.45 3930
0.46 4031
0.47 4381
0.48 4436
0.49 4629
0.5 5347
0.51 5353
0.52 5373
0.53 5409
0.54 5425
0.55 5457
0.56 5508
0.57 5594
0.58 5621
0.59 5630
0.6 5645
0.61 5655
0.62 5691
0.63 5712
0.64 5775
0.65 5834
0.66 5967
0.67 5975
0.68 6009
0.69 6046
0.7 6126
0.71 6287
0.72 6327
0.73 6423
0.74 6539
0.75 6908
0.76 6941
0.77 7002
0.78 7005
0.79 7014
0.8 7035
0.81 7063
0.82 7111
0.83 7164
0.84 7203
0.85 7301
0.86 7354
0.87 7481
0.88 7749
0.89 7752
0.9 7768
0.91 7855
0.92 7877
0.93 7983
0.94 8328
0.95 8342
0.96 8400
0.97 8616
0.98 8649
0.99 8838
1.0 9479

